Distributed Information-Theoretic Clustering

We study a novel multi-terminal source coding setup motivated by the biclustering problem. Two separate encoders observe two i.i.d. sequences $X^n$ and $Y^n$, respectively. The goal is to find rate-limited encodings $f(x^n)$ and $g(z^n)$ that maximize the mutual information $I(f(X^n); g(Y^n))/n$. We discuss connections of this problem with hypothesis testing against independence, pattern recognition, and the information bottleneck method. Improving previous cardinality bounds for the inner and outer bounds allows us to thoroughly study the special case of a binary symmetric source and to quantify the gap between the inner and the outer bound in this special case. Furthermore, we investigate a multiple description (MD) extension of the Chief Operating Officer (CEO) problem with mutual information constraint. Surprisingly, this MD-CEO problem permits a tight single-letter characterization of the achievable region.

==> data/bin_region/bin_region.dat <==
		
0.6931471805599453	0.6931471805599453	0.3680642071684971
0.60604765736817	0.6931471805599453	0.3387742001534439
0.5431522569495303	0.6931471805599453	0.3113748900480425
0.4895862743892196	0.6931471805599453	0.2856877263883526
0.4421923762023256	0.6931471805599453	0.2615699597281239
0.3994741869175424	0.6931471805599453	0.238905069919662
0.3605529662480528	0.6931471805599453	0.2175963433286964
0.3248503478122813	0.6931471805599453	0.1975624022255552
0.2919573183729396	0.6931471805599453	0.1787339973328493
0.2615699597281239	0.6931471805599453	0.1610516473698081
0.2334541605914435	0.6931471805599453	0.1444638639678197
0.2074246058955058	0.6931471805599453	0.1289257917936058
0.1833314809782566	0.6931471805599453	0.1143981499202573
0.1610516473698081	0.6931471805599453	0.1008463961625739
0.1404825580655451	0.6931471805599453	0.08824005938994489
0.121537928485187	0.6931471805599453	0.07655220042782092
0.1041445755952151	0.6931471805599453	0.06575897283679295
0.08824005938994474	0.6931471805599453	0.05583926231553261
0.07377089081849872	0.6931471805599453	0.04677438877680358
0.06069114937936358	0.6931471805599453	0.03854785897952928
0.04896140347356875	0.6931471805599453	0.03114516041422254
0.03854785897952928	0.6931471805599453	0.02455358923481265
0.02942168308771406	0.6931471805599453	0.01876210661202294
0.02155846516007628	0.6931471805599453	0.0137612190939258
0.01493778665663252	0.6931471805599453	0.009542879497989128
0.009542879497989206	0.6931471805599453	0.0061004055971989
0.005360357567832605	0.6931471805599453	0.00342841445245172
0.002380010033464152	0.6931471805599453	0.001522770722514445
0.000594648199222022	0.6931471805599453	0.0003805476800985143
0	0.6931471805599453	0
		
0.6931471805599453	0.60604765736817	0.3387742001534439
0.60604765736817	0.60604765736817	0.3122902814254152
0.5431522569495303	0.60604765736817	0.2874073994512432
0.4895862743892196	0.60604765736817	0.263995717036581
0.4421923762023256	0.60604765736817	0.2419486304556664
0.3994741869175424	0.60604765736817	0.2211772146087093
0.3605529662480528	0.60604765736817	0.2016063193018534
0.3248503478122813	0.60604765736817	0.1831717458439941
0.2919573183729396	0.60604765736817	0.1658181548527998
0.2615699597281239	0.60604765736817	0.1494974834594135
0.2334541605914435	0.60604765736817	0.1341677263265114
0.2074246058955058	0.60604765736817	0.119791982207159
0.1833314809782566	0.60604765736817	0.1063376980672444
0.1610516473698081	0.60604765736817	0.09377606272906974
0.1404825580655451	0.60604765736817	0.08208151543097732
0.121537928485187	0.60604765736817	0.07123134395209377
0.1041445755952151	0.60604765736817	0.06120535344881262
0.08824005938994474	0.60604765736817	0.05198559179209438
0.07377089081849872	0.60604765736817	0.04355612056509365
0.06069114937936358	0.60604765736817	0.03590282336384081
0.04896140347356875	0.60604765736817	0.02901324489859354
0.03854785897952928	0.60604765736817	0.02287645579716836
0.02942168308771406	0.60604765736817	0.01748293908725608
0.02155846516007628	0.60604765736817	0.01282449516938275
0.01493778665663252	0.60604765736817	0.008894162748078398
0.009542879497989206	0.60604765736817	0.005686153711209639
0.005360357567832605	0.60604765736817	0.003195800369655622
0.002380010033464152	0.60604765736817	0.001419513816507714
0.000594648199222022	0.60604765736817	0.0003547524557818288
0	0.60604765736817	0
		
0.6931471805599453	0.5431522569495303	0.3113748900480425
0.60604765736817	0.5431522569495303	0.2874073994512432
0.5431522569495303	0.5431522569495303	0.2648077743688521
0.4895862743892196	0.5431522569495303	0.2434801501460227
0.4421923762023256	0.5431522569495303	0.2233440740030591
0.3994741869175424	0.5431522569495303	0.2043311977619245
0.3605529662480528	0.5431522569495303	0.1863828616306555
0.3248503478122813	0.5431522569495303	0.1694482882275072
0.2919573183729396	0.5431522569495303	0.1534832060334318
0.2615699597281239	0.5431522569495303	0.1384487822298369
0.2334541605914435	0.5431522569495303	0.1243107830777594
0.2074246058955058	0.5431522569495303	0.1110389047259331
0.1833314809782566	0.5431522569495303	0.09860623376777894
0.1610516473698081	0.5431522569495303	0.08698880803976171
0.1404825580655451	0.5431522569495303	0.07616525590732907
0.121537928485187	0.5431522569495303	0.066116497766288
0.1041445755952151	0.5431522569495303	0.0568254974283649
0.08824005938994474	0.5431522569495303	0.04827705393664198
0.07377089081849872	0.5431522569495303	0.04045762648671514
0.06069114937936358	0.5431522569495303	0.0333551867274634
0.04896140347356875	0.5431522569495303	0.02695909392915465
0.03854785897952928	0.5431522569495303	0.02125998943959393
0.02942168308771406	0.5431522569495303	0.01624970757448166
0.02155846516007628	0.5431522569495303	0.01192120065884567
0.01493778665663252	0.5431522569495303	0.00826847639074813
0.009542879497989206	0.5431522569495303	0.005286546064835947
0.005360357567832605	0.5431522569495303	0.002971382492929883
0.002380010033464152	0.5431522569495303	0.001319886707872963
0.000594648199222022	0.5431522569495303	0.0003298627477290211
0	0.5431522569495303	0
		
0.6931471805599453	0.4895862743892196	0.2856877263883526
0.60604765736817	0.4895862743892196	0.263995717036581
0.5431522569495303	0.4895862743892196	0.2434801501460227
0.4895862743892196	0.4895862743892196	0.2240694355062584
0.4421923762023256	0.4895862743892196	0.2057023823180034
0.3994741869175424	0.4895862743892196	0.1883261907216985
0.3605529662480528	0.4895862743892196	0.1718949350997082
0.3248503478122813	0.4895862743892196	0.1563683976352946
0.2919573183729396	0.4895862743892196	0.1417111568772665
0.2615699597281239	0.4895862743892196	0.1278918655863968
0.2334541605914435	0.4895862743892196	0.1148826715122227
0.2074246058955058	0.4895862743892196	0.102658747772803
0.1833314809782566	0.4895862743892196	0.09119790845795647
0.1610516473698081	0.4895862743892196	0.08048029134484244
0.1404825580655451	0.4895862743892196	0.07048809408369013
0.121537928485187	0.4895862743892196	0.0612053534488127
0.1041445755952151	0.4895862743892196	0.05261775962965044
0.08824005938994474	0.4895862743892196	0.04471249930943054
0.07377089081849872	0.4895862743892196	0.0374781226164432
0.06069114937936358	0.4895862743892196	0.03090443005379345
0.04896140347356875	0.4895862743892196	0.02498237630148835
0.03854785897952928	0.4895862743892196	0.01970398839958509
0.02942168308771406	0.4895862743892196	0.01506229630607459
0.02155846516007628	0.4895862743892196	0.01105127420980314
0.01493778665663252	0.4895862743892196	0.00766579129050496
0.009542879497989206	0.4895862743892196	0.004901570872497232
0.005360357567832605	0.4895862743892196	0.002755157129140736
0.002380010033464152	0.4895862743892196	0.001223888672104028
0.000594648199222022	0.4895862743892196	0.0003058785108446575
0	0.4895862743892196	0
		
0.6931471805599453	0.4421923762023256	0.2615699597281239
0.60604765736817	0.4421923762023256	0.2419486304556664
0.5431522569495303	0.4421923762023256	0.2233440740030591
0.4895862743892196	0.4421923762023256	0.2057023823180034
0.4421923762023256	0.4421923762023256	0.1889767581212315
0.3994741869175424	0.4421923762023256	0.1731262765503348
0.3605529662480528	0.4421923762023256	0.158114922945032
0.3248503478122813	0.4421923762023256	0.1439108341291036
0.2919573183729396	0.4421923762023256	0.1304856923647726
0.2615699597281239	0.4421923762023256	0.1178142356935066
0.2334541605914435	0.4421923762023256	0.1058738582854499
0.2074246058955058	0.4421923762023256	0.09464428131060217
0.1833314809782566	0.4421923762023256	0.08410727972538862
0.1610516473698081	0.4421923762023256	0.07424645388243618
0.1404825580655451	0.4421923762023256	0.06504703743999775
0.121537928485187	0.4421923762023256	0.05649573495102574
0.1041445755952151	0.4421923762023256	0.04858058394062563
0.08824005938994474	0.4421923762023256	0.04129083736572252
0.07377089081849872	0.4421923762023256	0.03461686318408311
0.06069114937936358	0.4421923762023256	0.02855005840655976
0.04896140347356875	0.4421923762023256	0.02308277551343014
0.03854785897952928	0.4421923762023256	0.01820825951715524
0.02942168308771406	0.4421923762023256	0.01392059427489305
0.02155846516007628	0.4421923762023256	0.01021465691343684
0.01493778665663252	0.4421923762023256	0.007086079440989303
0.009542879497989206	0.4421923762023256	0.004531216795114091
0.005360357567832605	0.4421923762023256	0.002547120722597301
0.002380010033464152	0.4421923762023256	0.001131519011314642
0.000594648199222022	0.4421923762023256	0.0002827997016772132
0	0.4421923762023256	0
		
0.6931471805599453	0.3994741869175424	0.238905069919662
0.60604765736817	0.3994741869175424	0.2211772146087093
0.5431522569495303	0.3994741869175424	0.2043311977619245
0.4895862743892196	0.3994741869175424	0.1883261907216985
0.4421923762023256	0.3994741869175424	0.1731262765503348
0.3994741869175424	0.3994741869175424	0.1586996778085488
0.3605529662480528	0.3994741869175424	0.1450181414280337
0.3248503478122813	0.3994741869175424	0.1320564428707836
0.2919573183729396	0.3994741869175424	0.119791982207159
0.2615699597281239	0.3994741869175424	0.1082044519698077
0.2334541605914435	0.3994741869175424	0.09727556173538271
0.2074246058955058	0.3994741869175424	0.08698880803976186
0.1833314809782566	0.3994741869175424	0.07732928089324352
0.1610516473698081	0.3994741869175424	0.0682835001272058
0.1404825580655451	0.3994741869175424	0.05983927627367481
0.121537928485187	0.3994741869175424	0.05198559179209438
0.1041445755952151	0.3994741869175424	0.04471249930943054
0.08824005938994474	0.3994741869175424	0.03801103419864552
0.07377089081849872	0.3994741869175424	0.03187313933527069
0.06069114937936358	0.3994741869175424	0.02629160027767092
0.04896140347356875	0.3994741869175424	0.02125998943959393
0.03854785897952928	0.3994741869175424	0.01677261808299605
0.02942168308771406	0.3994741869175424	0.01282449516938283
0.02155846516007628	0.3994741869175424	0.009411292279947111
0.01493778665663252	0.3994741869175424	0.006529313957000463
0.009542879497989206	0.3994741869175424	0.004175472938075938
0.005360357567832605	0.3994741869175424	0.002347269854698277
0.002380010033464152	0.3994741869175424	0.001042777054207033
0.000594648199222022	0.3994741869175424	0.0002606262784189173
0	0.3994741869175424	0
		
0.6931471805599453	0.3605529662480528	0.2175963433286964
0.60604765736817	0.3605529662480528	0.2016063193018535
0.5431522569495303	0.3605529662480528	0.1863828616306556
0.4895862743892196	0.3605529662480528	0.1718949350997082
0.4421923762023256	0.3605529662480528	0.158114922945032
0.3994741869175424	0.3605529662480528	0.1450181414280337
0.3605529662480528	0.3605529662480528	0.132582444622567
0.3248503478122813	0.3605529662480528	0.1207878995470331
0.2919573183729396	0.3605529662480528	0.1096165168175317
0.2615699597281239	0.3605529662480528	0.09905202560967295
0.2334541605914435	0.3605529662480528	0.08907968434285271
0.2074246058955058	0.3605529662480528	0.07968612043754968
0.1833314809782566	0.3605529662480528	0.07085919394309673
0.1610516473698081	0.3605529662480528	0.0625878809272705
0.1404825580655451	0.3605529662480528	0.05486217335525429
0.121537928485187	0.3605529662480528	0.04767299283137691
0.1041445755952151	0.3605529662480528	0.04101211608070552
0.08824005938994474	0.3605529662480528	0.03487211044398662
0.07377089081849872	0.3605529662480528	0.02924627797417897
0.06069114937936358	0.3605529662480528	0.02412860697485833
0.04896140347356875	0.3605529662480528	0.0195137300242812
0.03854785897952928	0.3605529662480528	0.01539688769460582
0.02942168308771406	0.3605529662480528	0.01177389731186003
0.02155846516007628	0.3605529662480528	0.008641126215012129
0.01493778665663252	0.3605529662480528	0.005995469066867103
0.009542879497989206	0.3605529662480528	0.003834328849294277
0.005360357567832605	0.3605529662480528	0.002155601243593191
0.002380010033464152	0.3605529662480528	0.0009576621560428403
0.000594648199222022	0.3605529662480528	0.0002393582009049841
0	0.3605529662480528	0
		
0.6931471805599453	0.3248503478122813	0.1975624022255552
0.60604765736817	0.3248503478122813	0.1831717458439941
0.5431522569495303	0.3248503478122813	0.1694482882275072
0.4895862743892196	0.3248503478122813	0.1563683976352946
0.4421923762023256	0.3248503478122813	0.1439108341291036
0.3994741869175424	0.3248503478122813	0.1320564428707837
0.3605529662480528	0.3248503478122813	0.1207878995470331
0.3248503478122813	0.3248503478122813	0.1100894974172443
0.2919573183729396	0.3248503478122813	0.09994696793217193
0.2615699597281239	0.3248503478122813	0.09034732868105096
0.2334541605914435	0.3248503478122813	0.0812787537780634
0.2074246058955058	0.3248503478122813	0.07273046282291658
0.1833314809782566	0.3248503478122813	0.06469262535342371
0.1610516473698081	0.3248503478122813	0.05715627831309978
0.1404825580655451	0.3248503478122813	0.05011325452881845
0.121537928485187	0.3248503478122813	0.04355612056509357
0.1041445755952151	0.3248503478122813	0.0374781226164432
0.08824005938994474	0.3248503478122813	0.03187313933527054
0.07377089081849872	0.3248503478122813	0.02673564068301536
0.06069114937936358	0.3248503478122813	0.02206065204698564
0.04896140347356875	0.3248503478122813	0.01784372299195076
0.03854785897952928	0.3248503478122813	0.01408090012009359
0.02942168308771406	0.3248503478122813	0.01076870359987993
0.02155846516007628	0.3248503478122813	0.007904106997356799
0.01493778665663252	0.3248503478122813	0.005484520105158847
0.009542879497989206	0.3248503478122813	0.003507774517338932
0.005360357567832605	0.3248503478122813	0.001972111743855724
0.002380010033464152	0.3248503478122813	0.0008761736986147906
0.000594648199222022	0.3248503478122813	0.0002189954306133819
0	0.3248503478122813	0
		
0.6931471805599453	0.2919573183729396	0.1787339973328493
0.60604765736817	0.2919573183729396	0.1658181548527998
0.5431522569495303	0.2919573183729396	0.1534832060334318
0.4895862743892196	0.2919573183729396	0.1417111568772665
0.4421923762023256	0.2919573183729396	0.1304856923647726
0.3994741869175424	0.2919573183729396	0.119791982207159
0.3605529662480528	0.2919573183729396	0.1096165168175317
0.3248503478122813	0.2919573183729396	0.09994696793217193
0.2919573183729396	0.2919573183729396	0.090772069508277
0.2615699597281239	0.2919573183729396	0.08208151543097725
0.2334541605914435	0.2919573183729396	0.07386587125767975
0.2074246058955058	0.2919573183729396	0.06611649776628815
0.1833314809782566	0.2919573183729396	0.05882548449484298
0.1610516473698081	0.2919573183729396	0.05198559179209438
0.1404825580655451	0.2919573183729396	0.04559020016245102
0.121537928485187	0.2919573183729396	0.03963326590021297
0.1041445755952151	0.2919573183729396	0.03410928217869279
0.08824005938994474	0.2919573183729396	0.02901324489859354
0.07377089081849872	0.2919573183729396	0.02434062271363318
0.06069114937936358	0.2919573183729396	0.02008733074506226
0.04896140347356875	0.2919573183729396	0.01624970757448166
0.03854785897952928	0.2919573183729396	0.01282449516938283
0.02942168308771406	0.2919573183729396	0.009808821450603307
0.02155846516007628	0.2919573183729396	0.007200185257406031
0.01493778665663252	0.2919573183729396	0.004996443505733271
0.009542879497989206	0.2919573183729396	0.003195800369655622
0.005360357567832605	0.2919573183729396	0.001796798346173584
0.002380010033464152	0.2919573183729396	0.0007983110902195363
0.000594648199222022	0.2919573183729396	0.0001995379306645251
0	0.2919573183729396	0
		
0.6931471805599453	0.2615699597281239	0.1610516473698081
0.60604765736817	0.2615699597281239	0.1494974834594136
0.5431522569495303	0.2615699597281239	0.138448782229837
0.4895862743892196	0.2615699597281239	0.1278918655863968
0.4421923762023256	0.2615699597281239	0.1178142356935064
0.3994741869175424	0.2615699597281239	0.1082044519698077
0.3605529662480528	0.2615699597281239	0.09905202560967295
0.3248503478122813	0.2615699597281239	0.09034732868105096
0.2919573183729396	0.2615699597281239	0.08208151543097725
0.2615699597281239	0.2615699597281239	0.07424645388243611
0.2334541605914435	0.2615699597281239	0.06683466616136202
0.2074246058955058	0.2615699597281239	0.05983927627367473
0.1833314809782566	0.2615699597281239	0.05325396427649517
0.1610516473698081	0.2615699597281239	0.04707292596793396
0.1404825580655451	0.2615699597281239	0.04129083736572252
0.121537928485187	0.2615699597281239	0.03590282336384073
0.1041445755952151	0.2615699597281239	0.03090443005379345
0.08824005938994474	0.2615699597281239	0.02629160027767092
0.07377089081849872	0.2615699597281239	0.02206065204698572
0.06069114937936358	0.2615699597281239	0.01820825951715517
0.04896140347356875	0.2615699597281239	0.01473143625451488
0.03854785897952928	0.2615699597281239	0.01162752057256044
0.02942168308771406	0.2615699597281239	0.008894162748078244
0.02155846516007628	0.2615699597281239	0.006529313957000463
0.01493778665663252	0.2615699597281239	0.004531216795114167
0.009542879497989206	0.2615699597281239	0.002898397270865956
0.005360357567832605	0.2615699597281239	0.00162965817704938
0.002380010033464152	0.2615699597281239	0.000724073765632489
0.000594648199222022	0.2615699597281239	0.0001809856658207357
0	0.2615699597281239	0
		
0.6931471805599453	0.2334541605914435	0.1444638639678197
0.60604765736817	0.2334541605914435	0.1341677263265114
0.5431522569495303	0.2334541605914435	0.1243107830777594
0.4895862743892196	0.2334541605914435	0.1148826715122227
0.4421923762023256	0.2334541605914435	0.1058738582854499
0.3994741869175424	0.2334541605914435	0.09727556173538271
0.3605529662480528	0.2334541605914435	0.08907968434285263
0.3248503478122813	0.2334541605914435	0.0812787537780634
0.2919573183729396	0.2334541605914435	0.07386587125767967
0.2615699597281239	0.2334541605914435	0.06683466616136202
0.2334541605914435	0.2334541605914435	0.06017925603641912
0.2074246058955058	0.2334541605914435	0.05389421126450177
0.1833314809782566	0.2334541605914435	0.04797452378235498
0.1610516473698081	0.2334541605914435	0.04241557934526832
0.1404825580655451	0.2334541605914435	0.03721313290141044
0.121537928485187	0.2334541605914435	0.03236328671109843
0.1041445755952151	0.2334541605914435	0.02786247089990718
0.08824005938994474	0.2334541605914435	0.02370742618046908
0.07377089081849872	0.2334541605914435	0.01989518851652089
0.06069114937936358	0.2334541605914435	0.01642307553553421
0.04896140347356875	0.2334541605914435	0.01328867452421643
0.03854785897952928	0.2334541605914435	0.01048983186513052
0.02942168308771406	0.2334541605914435	0.008024643793361794
0.02155846516007628	0.2334541605914435	0.005891448370154838
0.01493778665663252	0.2334541605914435	0.004088818586194722
0.009542879497989206	0.2334541605914435	0.002615556521148525
0.005360357567832605	0.2334541605914435	0.001470688498517277
0.002380010033464152	0.2334541605914435	0.0006534611860822721
0.000594648199222022	0.2334541605914435	0.0001633386024854738
0	0.2334541605914435	0
		
0.6931471805599453	0.2074246058955058	0.1289257917936058
0.60604765736817	0.2074246058955058	0.119791982207159
0.5431522569495303	0.2074246058955058	0.1110389047259332
0.4895862743892196	0.2074246058955058	0.102658747772803
0.4421923762023256	0.2074246058955058	0.09464428131060217
0.3994741869175424	0.2074246058955058	0.08698880803976186
0.3605529662480528	0.2074246058955058	0.07968612043754968
0.3248503478122813	0.2074246058955058	0.07273046282291658
0.2919573183729396	0.2074246058955058	0.06611649776628815
0.2615699597281239	0.2074246058955058	0.05983927627367481
0.2334541605914435	0.2074246058955058	0.05389421126450177
0.2074246058955058	0.2074246058955058	0.04827705393664198
0.1833314809782566	0.2074246058955058	0.04298387267345392
0.1610516473698081	0.2074246058955058	0.03801103419864552
0.1404825580655451	0.2074246058955058	0.03335518672746349
0.121537928485187	0.2074246058955058	0.02901324489859354
0.1041445755952151	0.2074246058955058	0.02498237630148835
0.08824005938994474	0.2074246058955058	0.02125998943959393
0.07377089081849872	0.2074246058955058	0.01784372299195076
0.06069114937936358	0.2074246058955058	0.01473143625451488
0.04896140347356875	0.2074246058955058	0.01192120065884567
0.03854785897952928	0.2074246058955058	0.009411292279947111
0.02942168308771406	0.2074246058955058	0.007200185257406031
0.02155846516007628	0.2074246058955058	0.005286546064835947
0.01493778665663252	0.2074246058955058	0.003669228572263818
0.009542879497989206	0.2074246058955058	0.002347269854698277
0.005360357567832605	0.2074246058955058	0.001319886707872963
0.002380010033464152	0.2074246058955058	0.0005864728392279409
0.000594648199222022	0.2074246058955058	0.0001465967087041067
0	0.2074246058955058	0
		
0.6931471805599453	0.1833314809782566	0.1143981499202573
0.60604765736817	0.1833314809782566	0.1063376980672444
0.5431522569495303	0.1833314809782566	0.09860623376777902
0.4895862743892196	0.1833314809782566	0.09119790845795647
0.4421923762023256	0.1833314809782566	0.08410727972538862
0.3994741869175424	0.1833314809782566	0.07732928089324352
0.3605529662480528	0.1833314809782566	0.07085919394309673
0.3248503478122813	0.1833314809782566	0.06469262535342371
0.2919573183729396	0.1833314809782566	0.05882548449484298
0.2615699597281239	0.1833314809782566	0.05325396427649517
0.2334541605914435	0.1833314809782566	0.04797452378235506
0.2074246058955058	0.1833314809782566	0.04298387267345392
0.1833314809782566	0.1833314809782566	0.03827895716329851
0.1610516473698081	0.1833314809782566	0.03385694740021888
0.1404825580655451	0.1833314809782566	0.02971522611286082
0.121537928485187	0.1833314809782566	0.02585137839421279
0.1041445755952151	0.1833314809782566	0.02226318251598907
0.08824005938994474	0.1833314809782566	0.01894860167934313
0.07377089081849872	0.1833314809782566	0.01590577662013316
0.06069114937936358	0.1833314809782566	0.01313301899759185
0.04896140347356875	0.1833314809782566	0.01062880550456232
0.03854785897952928	0.1833314809782566	0.008391772645622698
0.02942168308771406	0.1833314809782566	0.006420712136644042
0.02155846516007628	0.1833314809782566	0.004714566885743387
0.01493778665663252	0.1833314809782566	0.003272427521347706
0.009542879497989206	0.1833314809782566	0.002093529438267757
0.005360357567832605	0.1833314809782566	0.001177250337415769
0.002380010033464152	0.1833314809782566	0.000523108239136128
0.000594648199222022	0.1833314809782566	0.0001307599541618316
0	0.1833314809782566	0
		
0.6931471805599453	0.1610516473698081	0.1008463961625739
0.60604765736817	0.1610516473698081	0.09377606272906974
0.5431522569495303	0.1610516473698081	0.08698880803976186
0.4895862743892196	0.1610516473698081	0.08048029134484244
0.4421923762023256	0.1610516473698081	0.07424645388243611
0.3994741869175424	0.1610516473698081	0.0682835001272058
0.3605529662480528	0.1610516473698081	0.0625878809272705
0.3248503478122813	0.1610516473698081	0.05715627831309978
0.2919573183729396	0.1610516473698081	0.05198559179209438
0.2615699597281239	0.1610516473698081	0.04707292596793396
0.2334541605914435	0.1610516473698081	0.04241557934526832
0.2074246058955058	0.1610516473698081	0.03801103419864552
0.1833314809782566	0.1610516473698081	0.03385694740021888
0.1610516473698081	0.1610516473698081	0.02995114211420736
0.1404825580655451	0.1610516473698081	0.02629160027767092
0.121537928485187	0.1610516473698081	0.02287645579716836
0.1041445755952151	0.1610516473698081	0.01970398839958509
0.08824005938994474	0.1610516473698081	0.01677261808299605
0.07377089081849872	0.1610516473698081	0.01408090012009359
0.06069114937936358	0.1610516473698081	0.01162752057256044
0.04896140347356875	0.1610516473698081	0.009411292279947111
0.03854785897952928	0.1610516473698081	0.007431151291212924
0.02942168308771406	0.1610516473698081	0.005686153711209716
0.02155846516007628	0.1610516473698081	0.004175472938075938
0.01493778665663252	0.1610516473698081	0.002898397270865956
0.009542879497989206	0.1610516473698081	0.001854327869784847
0.005360357567832605	0.1610516473698081	0.001042777054207033
0.002380010033464152	0.1610516473698081	0.0004633669262598802
0.000594648199222022	0.1610516473698081	0.0001158283101851379
0	0.1610516473698081	0
		
0.6931471805599453	0.1404825580655451	0.08824005938994489
0.60604765736817	0.1404825580655451	0.08208151543097725
0.5431522569495303	0.1404825580655451	0.07616525590732907
0.4895862743892196	0.1404825580655451	0.07048809408369013
0.4421923762023256	0.1404825580655451	0.06504703743999767
0.3994741869175424	0.1404825580655451	0.05983927627367481
0.3605529662480528	0.1404825580655451	0.05486217335525429
0.3248503478122813	0.1404825580655451	0.05011325452881845
0.2919573183729396	0.1404825580655451	0.04559020016245102
0.2615699597281239	0.1404825580655451	0.04129083736572252
0.2334541605914435	0.1404825580655451	0.03721313290141044
0.2074246058955058	0.1404825580655451	0.03335518672746349
0.1833314809782566	0.1404825580655451	0.02971522611286082
0.1610516473698081	0.1404825580655451	0.02629160027767092
0.1404825580655451	0.1404825580655451	0.02308277551343014
0.121537928485187	0.1404825580655451	0.02008733074506226
0.1041445755952151	0.1404825580655451	0.01730395350004673
0.08824005938994474	0.1404825580655451	0.01473143625451488
0.07377089081849872	0.1404825580655451	0.01236867312946651
0.06069114937936358	0.1404825580655451	0.01021465691343684
0.04896140347356875	0.1404825580655451	0.00826847639074813
0.03854785897952928	0.1404825580655451	0.006529313957000463
0.02942168308771406	0.1404825580655451	0.004996443505733271
0.02155846516007628	0.1404825580655451	0.003669228572263818
0.01493778665663252	0.1404825580655451	0.002547120722597301
0.009542879497989206	0.1404825580655451	0.00162965817704938
0.005360357567832605	0.1404825580655451	0.0009164646598391618
0.002380010033464152	0.1404825580655451	0.0004072484674193428
0.000594648199222022	0.1404825580655451	0.0001018017497402672
0	0.1404825580655451	0
		
0.6931471805599453	0.121537928485187	0.07655220042782092
0.60604765736817	0.121537928485187	0.07123134395209377
0.5431522569495303	0.121537928485187	0.066116497766288
0.4895862743892196	0.121537928485187	0.06120535344881262
0.4421923762023256	0.121537928485187	0.05649573495102574
0.3994741869175424	0.121537928485187	0.05198559179209438
0.3605529662480528	0.121537928485187	0.04767299283137691
0.3248503478122813	0.121537928485187	0.04355612056509365
0.2919573183729396	0.121537928485187	0.03963326590021297
0.2615699597281239	0.121537928485187	0.03590282336384081
0.2334541605914435	0.121537928485187	0.03236328671109843
0.2074246058955058	0.121537928485187	0.02901324489859354
0.1833314809782566	0.121537928485187	0.02585137839421286
0.1610516473698081	0.121537928485187	0.02287645579716836
0.1404825580655451	0.121537928485187	0.02008733074506226
0.121537928485187	0.121537928485187	0.01748293908725608
0.1041445755952151	0.121537928485187	0.01506229630607459
0.08824005938994474	0.121537928485187	0.01282449516938275
0.07377089081849872	0.121537928485187	0.01076870359987993
0.06069114937936358	0.121537928485187	0.008894162748078244
0.04896140347356875	0.121537928485187	0.007200185257405954
0.03854785897952928	0.121537928485187	0.005686153711209639
0.02942168308771406	0.121537928485187	0.004351519252656827
0.02155846516007628	0.121537928485187	0.003195800369655622
0.01493778665663252	0.121537928485187	0.002218581837950155
0.009542879497989206	0.121537928485187	0.001419513816507714
0.005360357567832605	0.121537928485187	0.0007983110902196131
0.002380010033464152	0.121537928485187	0.0003547524557818288
0.000594648199222022	0.121537928485187	8.86802474335223e-05
0	0.121537928485187	0
		
0.6931471805599453	0.1041445755952151	0.06575897283679295
0.60604765736817	0.1041445755952151	0.06120535344881262
0.5431522569495303	0.1041445755952151	0.0568254974283649
0.4895862743892196	0.1041445755952151	0.05261775962965044
0.4421923762023256	0.1041445755952151	0.04858058394062563
0.3994741869175424	0.1041445755952151	0.04471249930943054
0.3605529662480528	0.1041445755952151	0.04101211608070552
0.3248503478122813	0.1041445755952151	0.0374781226164432
0.2919573183729396	0.1041445755952151	0.03410928217869279
0.2615699597281239	0.1041445755952151	0.03090443005379345
0.2334541605914435	0.1041445755952151	0.02786247089990718
0.2074246058955058	0.1041445755952151	0.02498237630148835
0.1833314809782566	0.1041445755952151	0.02226318251598907
0.1610516473698081	0.1041445755952151	0.01970398839958509
0.1404825580655451	0.1041445755952151	0.01730395350004673
0.121537928485187	0.1041445755952151	0.01506229630607459
0.1041445755952151	0.1041445755952151	0.01297829264350987
0.08824005938994474	0.1041445755952151	0.01105127420980314
0.07377089081849872	0.1041445755952151	0.009280627239024578
0.06069114937936358	0.1041445755952151	0.00766579129050496
0.04896140347356875	0.1041445755952151	0.006206258154942568
0.03854785897952928	0.1041445755952151	0.004901570872497232
0.02942168308771406	0.1041445755952151	0.003751322858017919
0.02155846516007628	0.1041445755952151	0.002755157129140736
0.01493778665663252	0.1041445755952151	0.001912765633537323
0.009542879497989206	0.1041445755952151	0.001223888672104028
0.005360357567832605	0.1041445755952151	0.0006883144153683555
0.002380010033464152	0.1041445755952151	0.0003058785108447344
0.000594648199222022	0.1041445755952151	7.646377951095838e-05
0	0.1041445755952151	0
		
0.6931471805599453	0.08824005938994474	0.05583926231553261
0.60604765736817	0.08824005938994474	0.05198559179209438
0.5431522569495303	0.08824005938994474	0.04827705393664198
0.4895862743892196	0.08824005938994474	0.04471249930943054
0.4421923762023256	0.08824005938994474	0.04129083736572252
0.3994741869175424	0.08824005938994474	0.03801103419864552
0.3605529662480528	0.08824005938994474	0.03487211044398654
0.3248503478122813	0.08824005938994474	0.03187313933527054
0.2919573183729396	0.08824005938994474	0.02901324489859354
0.2615699597281239	0.08824005938994474	0.02629160027767085
0.2334541605914435	0.08824005938994474	0.02370742618046908
0.2074246058955058	0.08824005938994474	0.02125998943959393
0.1833314809782566	0.08824005938994474	0.01894860167934313
0.1610516473698081	0.08824005938994474	0.01677261808299605
0.1404825580655451	0.08824005938994474	0.01473143625451488
0.121537928485187	0.08824005938994474	0.01282449516938275
0.1041445755952151	0.08824005938994474	0.01105127420980314
0.08824005938994474	0.08824005938994474	0.009411292279947111
0.07377089081849872	0.08824005938994474	0.007904106997356799
0.06069114937936358	0.08824005938994474	0.006529313957000463
0.04896140347356875	0.08824005938994474	0.005286546064835947
0.03854785897952928	0.08824005938994474	0.004175472938075938
0.02942168308771406	0.08824005938994474	0.003195800369655622
0.02155846516007628	0.08824005938994474	0.002347269854698354
0.01493778665663252	0.08824005938994474	0.00162965817704938
0.009542879497989206	0.08824005938994474	0.001042777054207033
0.005360357567832605	0.08824005938994474	0.0005864728392279409
0.002380010033464152	0.08824005938994474	0.0002606262784189173
0.000594648199222022	0.08824005938994474	6.51523238573062e-05
0	0.08824005938994474	0
		
0.6931471805599453	0.07377089081849872	0.04677438877680358
0.60604765736817	0.07377089081849872	0.04355612056509357
0.5431522569495303	0.07377089081849872	0.04045762648671514
0.4895862743892196	0.07377089081849872	0.0374781226164432
0.4421923762023256	0.07377089081849872	0.03461686318408311
0.3994741869175424	0.07377089081849872	0.03187313933527054
0.3605529662480528	0.07377089081849872	0.02924627797417882
0.3248503478122813	0.07377089081849872	0.02673564068301543
0.2919573183729396	0.07377089081849872	0.02434062271363318
0.2615699597281239	0.07377089081849872	0.02206065204698572
0.2334541605914435	0.07377089081849872	0.01989518851652089
0.2074246058955058	0.07377089081849872	0.01784372299195076
0.1833314809782566	0.07377089081849872	0.01590577662013324
0.1610516473698081	0.07377089081849872	0.01408090012009359
0.1404825580655451	0.07377089081849872	0.01236867312946651
0.121537928485187	0.07377089081849872	0.01076870359987993
0.1041445755952151	0.07377089081849872	0.009280627239024578
0.08824005938994474	0.07377089081849872	0.007904106997356799
0.07377089081849872	0.07377089081849872	0.006638832597571378
0.06069114937936358	0.07377089081849872	0.005484520105158924
0.04896140347356875	0.07377089081849872	0.004440911538529936
0.03854785897952928	0.07377089081849872	0.003507774517338932
0.02942168308771406	0.07377089081849872	0.002684901947791736
0.02155846516007628	0.07377089081849872	0.001972111743855724
0.01493778665663252	0.07377089081849872	0.001369246583424628
0.009542879497989206	0.07377089081849872	0.0008761736986147906
0.005360357567832605	0.07377089081849872	0.0004927846994875107
0.002380010033464152	0.07377089081849872	0.0002189954306133819
0.000594648199222022	0.07377089081849872	5.47458599972032e-05
0	0.07377089081849872	0
		
0.6931471805599453	0.06069114937936358	0.03854785897952928
0.60604765736817	0.06069114937936358	0.03590282336384081
0.5431522569495303	0.06069114937936358	0.0333551867274634
0.4895862743892196	0.06069114937936358	0.03090443005379345
0.4421923762023256	0.06069114937936358	0.02855005840655976
0.3994741869175424	0.06069114937936358	0.02629160027767092
0.3605529662480528	0.06069114937936358	0.02412860697485833
0.3248503478122813	0.06069114937936358	0.02206065204698564
0.2919573183729396	0.06069114937936358	0.02008733074506226
0.2615699597281239	0.06069114937936358	0.01820825951715524
0.2334541605914435	0.06069114937936358	0.01642307553553421
0.2074246058955058	0.06069114937936358	0.01473143625451488
0.1833314809782566	0.06069114937936358	0.01313301899759185
0.1610516473698081	0.06069114937936358	0.01162752057256044
0.1404825580655451	0.06069114937936358	0.01021465691343684
0.121537928485187	0.06069114937936358	0.008894162748078398
0.1041445755952151	0.06069114937936358	0.00766579129050496
0.08824005938994474	0.06069114937936358	0.006529313957000463
0.07377089081849872	0.06069114937936358	0.005484520105158847
0.06069114937936358	0.06069114937936358	0.004531216795114167
0.04896140347356875	0.06069114937936358	0.003669228572263818
0.03854785897952928	0.06069114937936358	0.002898397270865956
0.02942168308771406	0.06069114937936358	0.002218581837950078
0.02155846516007628	0.06069114937936358	0.00162965817704938
0.01493778665663252	0.06069114937936358	0.001131519011314642
0.009542879497989206	0.06069114937936358	0.000724073765632489
0.005360357567832605	0.06069114937936358	0.0004072484674193428
0.002380010033464152	0.06069114937936358	0.0001809856658208127
0.000594648199222022	0.06069114937936358	4.52443690934236e-05
0	0.06069114937936358	0
		
0.6931471805599453	0.04896140347356875	0.03114516041422254
0.60604765736817	0.04896140347356875	0.02901324489859354
0.5431522569495303	0.04896140347356875	0.02695909392915465
0.4895862743892196	0.04896140347356875	0.02498237630148835
0.4421923762023256	0.04896140347356875	0.02308277551343014
0.3994741869175424	0.04896140347356875	0.02125998943959393
0.3605529662480528	0.04896140347356875	0.0195137300242812
0.3248503478122813	0.04896140347356875	0.01784372299195076
0.2919573183729396	0.04896140347356875	0.01624970757448166
0.2615699597281239	0.04896140347356875	0.01473143625451488
0.2334541605914435	0.04896140347356875	0.01328867452421651
0.2074246058955058	0.04896140347356875	0.01192120065884567
0.1833314809782566	0.04896140347356875	0.01062880550456232
0.1610516473698081	0.04896140347356875	0.009411292279947111
0.1404825580655451	0.04896140347356875	0.00826847639074813
0.121537928485187	0.04896140347356875	0.007200185257406031
0.1041445755952151	0.04896140347356875	0.006206258154942723
0.08824005938994474	0.04896140347356875	0.005286546064835947
0.07377089081849872	0.04896140347356875	0.004440911538529936
0.06069114937936358	0.04896140347356875	0.003669228572263818
0.04896140347356875	0.04896140347356875	0.002971382492929883
0.03854785897952928	0.04896140347356875	0.002347269854698354
0.02942168308771406	0.04896140347356875	0.001796798346173584
0.02155846516007628	0.04896140347356875	0.001319886707872963
0.01493778665663252	0.04896140347356875	0.0009164646598391618
0.009542879497989206	0.04896140347356875	0.0005864728392279409
0.005360357567832605	0.04896140347356875	0.0003298627477290211
0.002380010033464152	0.04896140347356875	0.0001465967087040297
0.000594648199222022	0.04896140347356875	3.664783394818654e-05
0	0.04896140347356875	0
		
0.6931471805599453	0.03854785897952928	0.02455358923481265
0.60604765736817	0.03854785897952928	0.02287645579716836
0.5431522569495303	0.03854785897952928	0.02125998943959393
0.4895862743892196	0.03854785897952928	0.01970398839958501
0.4421923762023256	0.03854785897952928	0.01820825951715517
0.3994741869175424	0.03854785897952928	0.01677261808299605
0.3605529662480528	0.03854785897952928	0.01539688769460582
0.3248503478122813	0.03854785897952928	0.01408090012009351
0.2919573183729396	0.03854785897952928	0.01282449516938275
0.2615699597281239	0.03854785897952928	0.01162752057256044
0.2334541605914435	0.03854785897952928	0.01048983186513052
0.2074246058955058	0.03854785897952928	0.009411292279947111
0.1833314809782566	0.03854785897952928	0.008391772645622698
0.1610516473698081	0.03854785897952928	0.007431151291212924
0.1404825580655451	0.03854785897952928	0.006529313957000463
0.121537928485187	0.03854785897952928	0.005686153711209716
0.1041445755952151	0.03854785897952928	0.004901570872497232
0.08824005938994474	0.03854785897952928	0.004175472938075938
0.07377089081849872	0.03854785897952928	0.003507774517338932
0.06069114937936358	0.03854785897952928	0.002898397270865956
0.04896140347356875	0.03854785897952928	0.002347269854698354
0.03854785897952928	0.03854785897952928	0.001854327869784847
0.02942168308771406	0.03854785897952928	0.001419513816507791
0.02155846516007628	0.03854785897952928	0.001042777054207033
0.01493778665663252	0.03854785897952928	0.000724073765632489
0.009542879497989206	0.03854785897952928	0.0004633669262598802
0.005360357567832605	0.03854785897952928	0.0002606262784189173
0.002380010033464152	0.03854785897952928	0.0001158283101851379
0.000594648199222022	0.03854785897952928	2.895623900161706e-05
0	0.03854785897952928	0
		
0.6931471805599453	0.02942168308771406	0.01876210661202294
0.60604765736817	0.02942168308771406	0.01748293908725608
0.5431522569495303	0.02942168308771406	0.01624970757448166
0.4895862743892196	0.02942168308771406	0.01506229630607467
0.4421923762023256	0.02942168308771406	0.01392059427489305
0.3994741869175424	0.02942168308771406	0.01282449516938275
0.3605529662480528	0.02942168308771406	0.01177389731186003
0.3248503478122813	0.02942168308771406	0.01076870359988
0.2919573183729396	0.02942168308771406	0.009808821450603307
0.2615699597281239	0.02942168308771406	0.008894162748078398
0.2334541605914435	0.02942168308771406	0.008024643793361871
0.2074246058955058	0.02942168308771406	0.007200185257406031
0.1833314809782566	0.02942168308771406	0.006420712136643888
0.1610516473698081	0.02942168308771406	0.005686153711209639
0.1404825580655451	0.02942168308771406	0.004996443505733271
0.121537928485187	0.02942168308771406	0.00435151925265675
0.1041445755952151	0.02942168308771406	0.003751322858017919
0.08824005938994474	0.02942168308771406	0.003195800369655622
0.07377089081849872	0.02942168308771406	0.002684901947791736
0.06069114937936358	0.02942168308771406	0.002218581837950078
0.04896140347356875	0.02942168308771406	0.001796798346173584
0.03854785897952928	0.02942168308771406	0.001419513816507714
0.02942168308771406	0.02942168308771406	0.001086694610718943
0.02155846516007628	0.02942168308771406	0.0007983110902195363
0.01493778665663252	0.02942168308771406	0.0005543376001766207
0.009542879497989206	0.02942168308771406	0.0003547524557818288
0.005360357567832605	0.02942168308771406	0.0001995379306645251
0.002380010033464152	0.02942168308771406	8.868024743367622e-05
0.000594648199222022	0.02942168308771406	2.21695703322078e-05
0	0.02942168308771406	0
		
0.6931471805599453	0.02155846516007628	0.0137612190939258
0.60604765736817	0.02155846516007628	0.01282449516938275
0.5431522569495303	0.02155846516007628	0.01192120065884567
0.4895862743892196	0.02155846516007628	0.01105127420980314
0.4421923762023256	0.02155846516007628	0.01021465691343684
0.3994741869175424	0.02155846516007628	0.009411292279947111
0.3605529662480528	0.02155846516007628	0.008641126215012207
0.3248503478122813	0.02155846516007628	0.007904106997356799
0.2919573183729396	0.02155846516007628	0.007200185257406031
0.2615699597281239	0.02155846516007628	0.006529313957000463
0.2334541605914435	0.02155846516007628	0.005891448370154838
0.2074246058955058	0.02155846516007628	0.005286546064835947
0.1833314809782566	0.02155846516007628	0.004714566885743387
0.1610516473698081	0.02155846516007628	0.004175472938075938
0.1404825580655451	0.02155846516007628	0.003669228572263818
0.121537928485187	0.02155846516007628	0.003195800369655622
0.1041445755952151	0.02155846516007628	0.002755157129140736
0.08824005938994474	0.02155846516007628	0.002347269854698354
0.07377089081849872	0.02155846516007628	0.001972111743855724
0.06069114937936358	0.02155846516007628	0.00162965817704938
0.04896140347356875	0.02155846516007628	0.001319886707872963
0.03854785897952928	0.02155846516007628	0.001042777054207033
0.02942168308771406	0.02155846516007628	0.0007983110902195363
0.02155846516007628	0.02155846516007628	0.0005864728392279409
0.01493778665663252	0.02155846516007628	0.0004072484674193428
0.009542879497989206	0.02155846516007628	0.0002606262784189173
0.005360357567832605	0.02155846516007628	0.0001465967087040297
0.002380010033464152	0.02155846516007628	6.51523238573062e-05
0.000594648199222022	0.02155846516007628	1.628781565689597e-05
0	0.02155846516007628	0
		
0.6931471805599453	0.01493778665663252	0.009542879497989128
0.60604765736817	0.01493778665663252	0.008894162748078398
0.5431522569495303	0.01493778665663252	0.00826847639074813
0.4895862743892196	0.01493778665663252	0.00766579129050496
0.4421923762023256	0.01493778665663252	0.007086079440989303
0.3994741869175424	0.01493778665663252	0.006529313957000463
0.3605529662480528	0.01493778665663252	0.005995469066867256
0.3248503478122813	0.01493778665663252	0.005484520105158847
0.2919573183729396	0.01493778665663252	0.004996443505733271
0.2615699597281239	0.01493778665663252	0.004531216795114167
0.2334541605914435	0.01493778665663252	0.004088818586194722
0.2074246058955058	0.01493778665663252	0.003669228572263895
0.1833314809782566	0.01493778665663252	0.00327242752134763
0.1610516473698081	0.01493778665663252	0.002898397270865956
0.1404825580655451	0.01493778665663252	0.002547120722597301
0.121537928485187	0.01493778665663252	0.002218581837950155
0.1041445755952151	0.01493778665663252	0.001912765633537323
0.08824005938994474	0.01493778665663252	0.00162965817704938
0.07377089081849872	0.01493778665663252	0.001369246583424628
0.06069114937936358	0.01493778665663252	0.001131519011314642
0.04896140347356875	0.01493778665663252	0.0009164646598390848
0.03854785897952928	0.01493778665663252	0.000724073765632489
0.02942168308771406	0.01493778665663252	0.0005543376001766207
0.02155846516007628	0.01493778665663252	0.0004072484674193428
0.01493778665663252	0.01493778665663252	0.0002827997016772132
0.009542879497989206	0.01493778665663252	0.0001809856658208127
0.005360357567832605	0.01493778665663252	0.0001018017497402672
0.002380010033464152	0.01493778665663252	4.52443690934236e-05
0.000594648199222022	0.01493778665663252	1.131096433067854e-05
0	0.01493778665663252	0
		
0.6931471805599453	0.009542879497989206	0.0061004055971989
0.60604765736817	0.009542879497989206	0.005686153711209639
0.5431522569495303	0.009542879497989206	0.005286546064835947
0.4895862743892196	0.009542879497989206	0.004901570872497232
0.4421923762023256	0.009542879497989206	0.004531216795114091
0.3994741869175424	0.009542879497989206	0.004175472938075938
0.3605529662480528	0.009542879497989206	0.003834328849294353
0.3248503478122813	0.009542879497989206	0.003507774517339008
0.2919573183729396	0.009542879497989206	0.003195800369655622
0.2615699597281239	0.009542879497989206	0.002898397270865956
0.2334541605914435	0.009542879497989206	0.002615556521148525
0.2074246058955058	0.009542879497989206	0.002347269854698277
0.1833314809782566	0.009542879497989206	0.002093529438267757
0.1610516473698081	0.009542879497989206	0.001854327869784847
0.1404825580655451	0.009542879497989206	0.00162965817704938
0.121537928485187	0.009542879497989206	0.001419513816507714
0.1041445755952151	0.009542879497989206	0.001223888672104028
0.08824005938994474	0.009542879497989206	0.001042777054207033
0.07377089081849872	0.009542879497989206	0.0008761736986147137
0.06069114937936358	0.009542879497989206	0.000724073765632489
0.04896140347356875	0.009542879497989206	0.0005864728392279409
0.03854785897952928	0.009542879497989206	0.0004633669262598802
0.02942168308771406	0.009542879497989206	0.0003547524557818288
0.02155846516007628	0.009542879497989206	0.0002606262784189173
0.01493778665663252	0.009542879497989206	0.0001809856658208127
0.009542879497989206	0.009542879497989206	0.0001158283101850609
0.005360357567832605	0.009542879497989206	6.51523238573062e-05
0.002380010033464152	0.009542879497989206	2.895623900161706e-05
0.000594648199222022	0.009542879497989206	7.239007345842763e-06
0	0.009542879497989206	0
		
0.6931471805599453	0.005360357567832605	0.00342841445245172
0.60604765736817	0.005360357567832605	0.003195800369655622
0.5431522569495303	0.005360357567832605	0.002971382492929883
0.4895862743892196	0.005360357567832605	0.002755157129140736
0.4421923762023256	0.005360357567832605	0.002547120722597301
0.3994741869175424	0.005360357567832605	0.002347269854698354
0.3605529662480528	0.005360357567832605	0.002155601243593191
0.3248503478122813	0.005360357567832605	0.001972111743855724
0.2919573183729396	0.005360357567832605	0.001796798346173584
0.2615699597281239	0.005360357567832605	0.00162965817704938
0.2334541605914435	0.005360357567832605	0.001470688498517277
0.2074246058955058	0.005360357567832605	0.001319886707872963
0.1833314809782566	0.005360357567832605	0.001177250337415769
0.1610516473698081	0.005360357567832605	0.001042777054207033
0.1404825580655451	0.005360357567832605	0.0009164646598391618
0.121537928485187	0.005360357567832605	0.0007983110902195363
0.1041445755952151	0.005360357567832605	0.0006883144153683555
0.08824005938994474	0.005360357567832605	0.0005864728392279409
0.07377089081849872	0.005360357567832605	0.0004927846994875107
0.06069114937936358	0.005360357567832605	0.0004072484674193428
0.04896140347356875	0.005360357567832605	0.0003298627477290211
0.03854785897952928	0.005360357567832605	0.0002606262784189173
0.02942168308771406	0.005360357567832605	0.0001995379306645251
0.02155846516007628	0.005360357567832605	0.0001465967087040297
0.01493778665663252	0.005360357567832605	0.0001018017497402672
0.009542879497989206	0.005360357567832605	6.51523238573062e-05
0.005360357567832605	0.005360357567832605	3.664783394818654e-05
0.002380010033464152	0.005360357567832605	1.628781565689597e-05
0.000594648199222022	0.005360357567832605	4.071937333274318e-06
0	0.005360357567832605	0
		
0.6931471805599453	0.002380010033464152	0.001522770722514445
0.60604765736817	0.002380010033464152	0.001419513816507791
0.5431522569495303	0.002380010033464152	0.001319886707872809
0.4895862743892196	0.002380010033464152	0.001223888672104028
0.4421923762023256	0.002380010033464152	0.001131519011314642
0.3994741869175424	0.002380010033464152	0.001042777054207033
0.3605529662480528	0.002380010033464152	0.0009576621560428403
0.3248503478122813	0.002380010033464152	0.0008761736986147137
0.2919573183729396	0.002380010033464152	0.0007983110902196131
0.2615699597281239	0.002380010033464152	0.000724073765632489
0.2334541605914435	0.002380010033464152	0.0006534611860822721
0.2074246058955058	0.002380010033464152	0.0005864728392279409
0.1833314809782566	0.002380010033464152	0.000523108239136128
0.1610516473698081	0.002380010033464152	0.0004633669262598802
0.1404825580655451	0.002380010033464152	0.0004072484674193428
0.121537928485187	0.002380010033464152	0.0003547524557818288
0.1041445755952151	0.002380010033464152	0.0003058785108447344
0.08824005938994474	0.002380010033464152	0.0002606262784189173
0.07377089081849872	0.002380010033464152	0.0002189954306133819
0.06069114937936358	0.002380010033464152	0.0001809856658208127
0.04896140347356875	0.002380010033464152	0.0001465967087040297
0.03854785897952928	0.002380010033464152	0.0001158283101851379
0.02942168308771406	0.002380010033464152	8.868024743367622e-05
0.02155846516007628	0.002380010033464152	6.51523238573062e-05
0.01493778665663252	0.002380010033464152	4.524436909350056e-05
0.009542879497989206	0.002380010033464152	2.895623900161706e-05
0.005360357567832605	0.002380010033464152	1.628781565689597e-05
0.002380010033464152	0.002380010033464152	7.239007345842763e-06
0.000594648199222022	0.002380010033464152	1.809748561303053e-06
0	0.002380010033464152	0
		
0.6931471805599453	0.000594648199222022	0.0003805476800985143
0.60604765736817	0.000594648199222022	0.0003547524557818288
0.5431522569495303	0.000594648199222022	0.0003298627477290211
0.4895862743892196	0.000594648199222022	0.0003058785108447344
0.4421923762023256	0.000594648199222022	0.0002827997016772132
0.3994741869175424	0.000594648199222022	0.0002606262784189173
0.3605529662480528	0.000594648199222022	0.0002393582009049841
0.3248503478122813	0.000594648199222022	0.0002189954306134589
0.2919573183729396	0.000594648199222022	0.0001995379306646021
0.2615699597281239	0.000594648199222022	0.0001809856658208127
0.2334541605914435	0.000594648199222022	0.0001633386024856277
0.2074246058955058	0.000594648199222022	0.0001465967087040297
0.1833314809782566	0.000594648199222022	0.0001307599541618316
0.1610516473698081	0.000594648199222022	0.0001158283101850609
0.1404825580655451	0.000594648199222022	0.0001018017497402672
0.121537928485187	0.000594648199222022	8.868024743359927e-05
0.1041445755952151	0.000594648199222022	7.646377951095838e-05
0.08824005938994474	0.000594648199222022	6.51523238573062e-05
0.07377089081849872	0.000594648199222022	5.474585999704929e-05
0.06069114937936358	0.000594648199222022	4.524436909350056e-05
0.04896140347356875	0.000594648199222022	3.664783394818654e-05
0.03854785897952928	0.000594648199222022	2.89562390015401e-05
0.02942168308771406	0.000594648199222022	2.216957033228475e-05
0.02155846516007628	0.000594648199222022	1.628781565697292e-05
0.01493778665663252	0.000594648199222022	1.131096433060159e-05
0.009542879497989206	0.000594648199222022	7.239007345919718e-06
0.005360357567832605	0.000594648199222022	4.071937333351273e-06
0.002380010033464152	0.000594648199222022	1.809748561303053e-06
0.000594648199222022	0.000594648199222022	4.524369356260062e-07
0	0.000594648199222022	0
		
0.6931471805599453	0	0
0.60604765736817	0	0
0.5431522569495303	0	0
0.4895862743892196	0	0
0.4421923762023256	0	0
0.3994741869175424	0	0
0.3605529662480528	0	0
0.3248503478122813	0	0
0.2919573183729396	0	0
0.2615699597281239	0	0
0.2334541605914435	0	0
0.2074246058955058	0	0
0.1833314809782566	0	0
0.1610516473698081	0	0
0.1404825580655451	0	0
0.121537928485187	0	0
0.1041445755952151	0	0
0.08824005938994474	0	0
0.07377089081849872	0	0
0.06069114937936358	0	0
0.04896140347356875	0	0
0.03854785897952928	0	0
0.02942168308771406	0	0
0.02155846516007628	0	0
0.01493778665663252	0	0
0.009542879497989206	0	0
0.005360357567832605	0	0
0.002380010033464152	0	0
0.000594648199222022	0	0
0	0	0


==> data/bounds/data/inner_bound.dat <==
0	0
0.6818938956581909	0.3628299389444012
0.6822198066958227	0.3630031484610169
0.6825474448898285	0.3631764446455611
0.6828768718605637	0.3633498275668049
0.683208153795887	0.3635232972936256
0.6835413619786753	0.3636968538950083
0.6838765733988416	0.3638704974400451
0.6842138714674958	0.3640442279979359
0.6845533468554856	0.3642180456379889
0.684895098484643	0.3643919504296201
0.6852392347081666	0.3645659424423536
0.6855858747275331	0.3647400217458235
0.6859351503083277	0.3649141884097717
0.6862872078782666	0.36508844250405
0.6866422111201522	0.3652627840986193
0.6870003442149665	0.3654372132635509
0.687361815952641	0.3656117300690259
0.6877268650217654	0.3657863345853357
0.6880957669339539	0.3659610268828821
0.6884688432679794	0.3661358070321785
0.688846474295392	0.366310675103849
0.6892291166922889	0.3664856311686291
0.6896173291911377	0.3666606752973661
0.690011811196815	0.3668358075610199
0.6904134637737765	0.3670110280306616
0.6908234920380484	0.3671863367774758
0.6912435915670967	0.3673617338727594
0.6916763284375907	0.3675372193879228
0.6921260594117999	0.3677127933944898
0.6926019579104498	0.3678884559640975
0.6931471805599453	0.3680642071684971


==> data/bounds/data/outer_bound_env.dat <==
0	0
0.6756761390826975	0.3597200908675886
0.6762771584573622	0.3600396585710579
0.6764884938112669	0.3601516599414046
0.6768762846180451	0.3603567558463835
0.6774980371565578	0.3606850205061315
0.6778536850626775	0.360872102828355
0.6780197801727984	0.3609591382077579
0.678383938253007	0.3611497796997574
0.6788991154673887	0.3614189777945594
0.6793613797403745	0.3616595712619461
0.6797824087907397	0.3618777839428458
0.6798706925105623	0.361923459484082
0.6801678693102211	0.3620769170810571
0.680510853166753	0.3622538691148292
0.6806510727083777	0.3623259554527128
0.6813629910185448	0.3626905884437194
0.6816537994721269	0.3628389648327774
0.682147960145068	0.3630894719037863
0.6824752132277229	0.3632550085198933
0.6826789974260221	0.3633578406979662
0.6828174400947922	0.363427605664896
0.68316166005323	0.3636002280195718
0.6834078427641419	0.3637234881090453
0.6837556614080956	0.3638964980511185
0.6841124577039487	0.3640737271746339
0.6842274080484053	0.364130508723262
0.6844852729717984	0.3642578397338894
0.6848402609163826	0.3644321781357874
0.6849225401233692	0.3644724367747214
0.6850599792076438	0.3645395593229466
0.6851840078951389	0.3646000839795666
0.6853845112646219	0.3646977530293939
0.6856764271975433	0.3648393368150242
0.685900100102588	0.3649473449817963
0.6861178631407757	0.3650521225455791
0.6863579672974015	0.3651670103275451
0.6865638486425326	0.3652654324708469
0.6867064383851595	0.3653332181975852
0.6868638722553435	0.3654078416770469
0.6870291361358054	0.365485997726836
0.6871517426853627	0.3655437654431834
0.6872312871936614	0.3655811970422607
0.6873110003701962	0.3656186558949674
0.6873908848375492	0.3656561576403953
0.6875219814633085	0.3657175991753727
0.6877195272694132	0.3658096856678149
0.6878518443303444	0.3658710690664539
0.6880142623795238	0.3659462907063497
0.6880586946116451	0.3659668506191952
0.6881774733076158	0.366021629275935
0.6883116198846959	0.3660832479917849
0.6883340323755662	0.3660935271156568
0.6883863899943524	0.3661175198639371
0.6884238417423375	0.3661346215984294
0.6886268691859206	0.3662271984802992
0.6887099755470926	0.366264939778201
0.6888997309918135	0.3663508154004352
0.6890065441778955	0.3663988973493906
0.6891444788101382	0.3664608385297882
0.6892214113197168	0.3664952465582735
0.6892599604666542	0.3665124712554886
0.6893294906935342	0.3665434592824722
0.6894302516873188	0.3665882744559852
0.6895314115374556	0.3666331018172209
0.6896956985918469	0.3667056062565683
0.6897900811250757	0.366747014616628
0.6897979633759684	0.366750468982747
0.6898216260796385	0.3667608262580224
0.6899085967987456	0.3667988754518176
0.6899800022852808	0.3668299629842524
0.6900436658442107	0.3668576417521113
0.6900915347296757	0.366878410793827
0.6901875922065509	0.3669199156529139
0.6902036440614454	0.3669268441469289
0.6902277448835066	0.3669372324059556
0.6903002156554913	0.3669684511591259
0.6904053533000438	0.367013434567271
0.6904621970371783	0.367037752640534
0.6904866094515116	0.3670481440970139
0.6905436926336009	0.3670724142545529
0.6905763888224093	0.3670862987072547
0.6906255405507664	0.3671071287400737
0.6906583812165672	0.3671210271027706
0.6907324908298306	0.3671522595360286
0.690806910961535	0.3671835233971691
0.6908650150374537	0.3672078535550248
0.6908816527033661	0.3672147973919709
0.6909567279691605	0.3672460602012746
0.6910321495898579	0.3672773629965902
0.6910994929754702	0.3673052190628211
0.6911586601269794	0.3673295687428738
0.6912777028281767	0.3673783262263079
0.6912947889774695	0.3673852848603816
0.6913461720390232	0.3674061671940753
0.6914063615137401	0.3674305656335746
0.6914408764313145	0.3674445132308998
0.6914841474858676	0.3674619601671794
0.6915014963840866	0.3674689383208239
0.691553685423989	0.367489866541127
0.6915973437089262	0.3675073017943823
0.6916499417296995	0.3675282477246624
0.6916587307038186	0.3675317340199436
0.6917204402624464	0.3675561809355767
0.6917381329542481	0.3675631618139688
0.691782487966319	0.3675806087114909
0.6918091875449043	0.3675910992953869
0.6918270242205975	0.3675980855857783
0.6918538357833529	0.3676085685162902
0.6918896925408732	0.3676225433380511
0.6919166682519775	0.3676330197880511
0.6919346926117865	0.3676400053304144
0.6919527500382597	0.367647003133
0.6919798993987868	0.3676574998436013
0.6920071263709351	0.3676679920333135
0.6920162196283667	0.3676714872853548
0.69204355330742	0.3676819830435665
0.6920892941360337	0.3676994721064906
0.6920984707930137	0.3677029682606666
0.6921260594117996	0.3677134623002971
0.692144501673413	0.3677204603075374
0.6921629847622702	0.3677274506325673
0.6921815095289773	0.3677344475106569
0.6922000768603442	0.3677414511877646
0.6922093767753799	0.3677449524875402
0.692218687681747	0.3677484566477016
0.6922280097015654	0.3677519596245251
0.6922466875838511	0.3677589588645238
0.6922654114557982	0.3677659699077844
0.6922747909740922	0.3677694656781173
0.6922841823996202	0.3677729652564362
0.6922935858758377	0.3677764685703322
0.6923030015496993	0.3677799756217022
0.692321870096454	0.3677869784348218
0.6923407892905954	0.3677939827705605
0.6923692659428028	0.3678044903572272
0.6923787849540535	0.3678079941072026
0.6923883176667331	0.3678114978646298
0.6924074249629237	0.3678185067637694
0.6924169999433391	0.3678220158046391
0.6924361936044749	0.3678290190412451
0.6924458127179051	0.3678325252851196
0.6924554469859454	0.3678360284447652
0.692474761925748	0.3678430427942876
0.692484443086019	0.367846543088672
0.6925038540680676	0.3678535571694405
0.6925135844276059	0.3678570643245484
0.6925233317398038	0.3678605684356269
0.6925330962969599	0.3678640758610726
0.6925526783671798	0.3678710871303335
0.6925624965183677	0.3678745952219613
0.6925723331919849	0.367878100271517
0.6925821887375337	0.3678816041406864
0.6926019579104494	0.367888621798407
0.6926118723072718	0.3678921322676058
0.6926317627640846	0.3678991441080636
0.6926417396927828	0.3679026519701012
0.6926517383654985	0.3679061615836212
0.6926617592654888	0.3679096726544987
0.6926818697917124	0.3679166879191334
0.6926919605005982	0.3679201957115483
0.6927020756055865	0.3679237070070145
0.6927122157166804	0.3679272169325702
0.6927223814751752	0.3679307234929846
0.6927325735561299	0.3679342318444443
0.6927427926711067	0.3679377432044497
0.6927530395712133	0.3679412552996958
0.6927633150504949	0.3679447650130199
0.6927736199497253	0.3679482745480698
0.6927839551606568	0.3679517809301551
0.6927943216308026	0.3679552929495878
0.6928047203688367	0.3679588053255671
0.6928151524507141	0.367962316401665
0.6928256190266368	0.36796582754916
0.6928361213290141	0.3679693390295041
0.6928466606816057	0.3679728508500446
0.6928572385100716	0.3679763623001719
0.6928678563542131	0.3679798746590985
0.6928785158822542	0.3679833854110995
0.6928892189076147	0.3679868980720248
0.6928999674087337	0.3679904092994687
0.6929107635526777	0.3679939232737966
0.6929216097234787	0.3679974357823568
0.6929325085564509	0.3680009481555722
0.6929434629801512	0.3680044610464183
0.692954476268238	0.3680079744328492
0.6929655521043336	0.3680114872819144
0.6929766946642392	0.3680150008574284
0.6929879087217287	0.368018514205773
0.6929991997870374	0.3680220283121852
0.693010574291743	0.368025542482746
0.693022039841279	0.3680290565753421
0.6930336055691697	0.3680325708286915
0.6930452826500673	0.3680360853631758
0.6930570850720716	0.368039599892373
0.6930690308564744	0.368043114737777
0.6930811441055984	0.3680466297092561
0.6930934587309958	0.3680501448672927
0.6931060260542022	0.3680536601824335
0.6931189332104657	0.3680571756873294
0.6931323636682032	0.3680606913433097
0.6931471805599453	0.3680642071684971

